Adversarial Robustness on Image Classification with $k$-means

In this paper we explore the challenges and strategies for enhancing the robustness of $k$-means clustering algorithms against adversarial manipulations. We evaluate the vulnerability of clustering algorithms to adversarial attacks, emphasising the associated security risks. Our study investigates the impact of incremental attack strength on training, introduces the concept of transferability between supervised and unsupervised models, and highlights the sensitivity of unsupervised models to sample distributions. We additionally introduce and evaluate an adversarial training method that improves testing performance in adversarial scenarios, and we highlight the importance of various parameters in the proposed training method, such as continuous learning, centroid initialisation, and adversarial step-count.

==> GA_File_location_and_summary.txt <==
GA File: gfx/graphical_abstract.png

This image visually summarises the exploration of unsupervised adversarial training for k-means clustering. It illustrates the vulnerability of k-means to adversarial attacks on the MNIST and Fashion-MNIST datasets; the well-established trade-off between robustness against adversarial attacks and performance on clean data; and the utility of the proposed adversarial training method in balancing this trade-off.

==> data/ablation/fashion_fgm_attack_kmeans.csv <==
Epsilon,AdvTest
0,0.809133333333333
0.025,0.7997
0.05,0.8006
0.075,0.7977
0.1,0.7951
0.125,0.793
0.15,0.7933
0.175,0.7887
0.2,0.7857
0.225,0.7825
0.25,0.7748
0.275,0.7654
0.3,0.7529
0.325,0.7364
0.35,0.7178
0.375,0.6957
0.4,0.6672
0.425,0.6381
0.45,0.6014
0.475,0.5661
0.5,0.5342
0.525,0.5102
0.55,0.4877
0.575,0.4669
0.6,0.4469
0.625,0.4257
0.65,0.4081
0.675,0.3885
0.7,0.3748
0.725,0.3605
0.75,0.3482
0.775,0.3363
0.8,0.3261
0.825,0.3171
0.85,0.308
0.875,0.3007
0.9,0.2942
0.925,0.2864
0.95,0.2797
0.975,0.2757


==> data/ablation/fashion_fgm_fgm_kmeans_30000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV
0,0.801814444444444,0.00997097486302265,0.789716666666667,0.0100205679284757,0.35194,0.0394348226999857
0.025,0.801844444444444,0.00740389554362736,0.78974,0.00783029483744893,0.370336666666667,0.026203270174085
0.05,0.800220555555555,0.00828700880935852,0.788013333333333,0.00831453788432557,0.373873333333333,0.0417518195625246
0.075,0.796247777777778,0.00871871938350914,0.78352,0.00927013744643854,0.38246,0.0466619877785792
0.1,0.792081111111111,0.00644960234203399,0.780233333333333,0.00823538761658505,0.40711,0.0353555960551338
0.125,0.785826111111111,0.00748259498102522,0.77493,0.00822255728322169,0.44047,0.0396581873966298
0.15,0.779850555555556,0.00999217076976818,0.77153,0.0094850935683313,0.46028,0.0338997039962664
0.175,0.782733333333333,0.0100874433534946,0.773683333333333,0.00945049107767398,0.485363333333333,0.0308549161492089
0.2,0.781952777777778,0.00885801375742285,0.774153333333333,0.00935509204264911,0.511906666666667,0.0241429640401438
0.225,0.780305555555556,0.0103790722362508,0.77293,0.0111878058617407,0.527096666666667,0.0228199169410277
0.25,0.778191666666667,0.01134247412819,0.769473333333333,0.012005715114157,0.546193333333333,0.0242589327071896
0.275,0.777671111111111,0.00998857482703871,0.770273333333333,0.0124078932978953,0.56542,0.0212293453372513
0.3,0.779011666666667,0.00804261655398806,0.77219,0.00840686706170041,0.581716666666667,0.0257277534746152
0.325,0.775949444444444,0.00885710365307578,0.769696666666667,0.00973080722218883,0.586423333333333,0.0365570756709176
0.35,0.778002777777778,0.0103126527234328,0.772456666666667,0.012421968396779,0.610526666666667,0.0188544686614539
0.375,0.777576666666667,0.0109029633217489,0.77207,0.0132120673680515,0.624243333333333,0.0183643898916341
0.4,0.776263333333333,0.007689885380469,0.771136666666667,0.00869060068291513,0.636916666666667,0.0173779107377497
0.425,0.777924444444444,0.00849034016500498,0.7736,0.00946933344338813,0.648436666666667,0.018515892210958
0.45,0.779789444444444,0.00737430233512008,0.77659,0.00822872806193286,0.66674,0.00997215433439363
0.475,0.777850555555556,0.00934592590909749,0.77489,0.00953868168437663,0.672636666666667,0.0156525746110352
0.5,0.776377777777778,0.00935180574827728,0.77477,0.010203824502742,0.680896666666667,0.0127914433504787
0.525,0.77439,0.00785185338200906,0.773543333333333,0.00868779101058941,0.687696666666667,0.0115150421363666
0.55,0.775437777777778,0.00855653940205693,0.774236666666667,0.00974383919709529,0.699073333333333,0.0141424022086025
0.575,0.774140555555556,0.0084597646808089,0.774256666666667,0.0107600052343704,0.706163333333333,0.0111184060918366
0.6,0.770470555555556,0.00815857525891794,0.771506666666667,0.00866068936227855,0.70798,0.0098211734673542
0.625,0.769986111111111,0.00904204004561261,0.77205,0.00985017941373448,0.71431,0.0100490984327125
0.65,0.770547222222222,0.0078882279079308,0.774053333333333,0.00970057706542755,0.718746666666667,0.0111756117886483
0.675,0.767043888888889,0.00692487531643338,0.77121,0.00908971946761836,0.71584,0.00985605362726118
0.7,0.766276666666667,0.00920598318686178,0.771066666666667,0.00940261641258957,0.720686666666667,0.0117084329565852
0.725,0.765814444444444,0.00945426654008566,0.77183,0.00985313358172466,0.722953333333333,0.0110232273055528
0.75,0.76518,0.00776071919683396,0.77053,0.00917072365813043,0.723396666666667,0.00971829002034514
0.775,0.764285555555556,0.00965664436189178,0.77053,0.0121994106697682,0.725146666666667,0.00974529889611975
0.8,0.761888888888889,0.00886668647190482,0.770896666666667,0.00992518507890783,0.72369,0.00973887871475406
0.825,0.763809444444444,0.00867985919352454,0.773176666666667,0.00936323269158583,0.725503333333333,0.00897588659854195
0.85,0.761528888888889,0.0088987632415189,0.771846666666667,0.0105242489561942,0.724536666666667,0.00899587964429898
0.875,0.759001111111111,0.00915083788359858,0.769573333333333,0.0100707132005542,0.72375,0.0092922195856311
0.9,0.756364444444445,0.0101519695287614,0.7686,0.0103422134628108,0.720703333333333,0.0112187184507929
0.925,0.75768,0.0100753477450611,0.769966666666667,0.0110363141440001,0.722133333333333,0.00914214693464903
0.95,0.756806111111111,0.00905579817153779,0.77065,0.00999119439893157,0.7224,0.00870303157645022
0.975,0.758111666666667,0.0095539556209804,0.77233,0.0104081582722732,0.72343,0.0100662341004726


==> data/ablation/fashion_fgm_fgm_kmeans_60000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
0,0.801814444444444,0.00997097486302274,0.789716666666667,0.0100205679284757,0.35194,0.0394348226999857,0.0047124720635824,0.0185454059722418
0.025,0.802616111111111,0.0072488689609678,0.78981,0.00737410894675558,0.369256666666667,0.0211486639886719,0.0034678954978837,0.00994579238822323
0.05,0.800191111111111,0.00721005807328763,0.785003333333333,0.00770322294096186,0.381153333333333,0.0326040269707998,0.00362267120665603,0.0153330197806017
0.075,0.800611111111111,0.00815794436081334,0.782963333333333,0.00853518007136198,0.386073333333333,0.0390597149673847,0.00401392395431394,0.0183690003310313
0.1,0.799982222222222,0.00784843730124152,0.779226666666667,0.0106123198846121,0.407746666666667,0.0421408290291538,0.00499076113679337,0.0198179864608031
0.125,0.801042222222222,0.00727967928714086,0.77515,0.0126493491722997,0.438976666666667,0.0313028442393222,0.00594873514380028,0.0147210996463866
0.15,0.799803888888889,0.00827527323961536,0.763716666666667,0.0248363205022796,0.463706666666667,0.0364689469542791,0.0116800232646071,0.0171506141105968
0.175,0.800756666666667,0.00788970860778205,0.759446666666667,0.0365994321920656,0.4939,0.0243539701500385,0.0172119787001258,0.0114531835708871
0.2,0.799215,0.0078763107526809,0.752866666666667,0.0184035104097642,0.511086666666667,0.0262100761531519,0.0086548017334836,0.0123260729868516
0.225,0.798395,0.00801219514694926,0.73885,0.0375420660611258,0.533196666666667,0.0370322923697807,0.0176552804975728,0.0174155441576408
0.25,0.799651111111111,0.0101339060762722,0.730323333333333,0.0560642469102118,0.554813333333333,0.0300695255668607,0.0263658905578966,0.0141410946176344
0.275,0.796922777777778,0.00850773761334773,0.710216666666667,0.0694534777726259,0.565716666666667,0.0303163104312006,0.0326625772170109,0.0142571525883221
0.3,0.798338888888889,0.0109259150377677,0.7017,0.0882899494416765,0.584663333333333,0.0347935832702182,0.0415209919446446,0.0163627241812204
0.325,0.795103888888889,0.012498690110167,0.689853333333333,0.0893407607994799,0.605613333333333,0.0308481456809647,0.0420151674447848,0.0145072640365784
0.35,0.792872222222222,0.0145180297031767,0.668876666666667,0.104213986364705,0.614793333333333,0.0295872984553348,0.0490097470406487,0.0139143128815504
0.375,0.791398888888889,0.0089788351962535,0.655163333333333,0.0590262973733674,0.632446666666667,0.0160586153337323,0.0277588834659009,0.00755204462263856
0.4,0.792218888888889,0.00849171980439007,0.653726666666667,0.0480536189984748,0.65033,0.0220091540516433,0.0225986529606603,0.0103504636016401
0.425,0.788250555555556,0.00905653008765538,0.612446666666667,0.0582324695144138,0.66509,0.0130966789683492,0.0273855621496528,0.00615910537252763
0.45,0.788248888888889,0.0096619518162277,0.608193333333333,0.0637943999992505,0.674936666666667,0.0140276692913373,0.0300012264729191,0.00659693144385034
0.475,0.787599444444445,0.0103149061533658,0.587443333333333,0.0747441552706727,0.690563333333333,0.0123184885809721,0.0351506767024821,0.00579313804544213
0.5,0.784894444444445,0.0125912320747272,0.572516666666667,0.0928101216363868,0.696713333333333,0.0161715103539044,0.043646738243876,0.00760513688571946
0.525,0.788272222222222,0.00658465261527565,0.58403,0.0279769751390502,0.70916,0.0141597925174747,0.0131570101322958,0.00665906634643939
0.55,0.784597222222222,0.00602822715806408,0.54933,0.0385368623349215,0.71741,0.00859415799971923,0.0181231132274818,0.00404166009080194
0.575,0.786287777777778,0.00716730140644504,0.537166666666667,0.0304909634248364,0.728786666666667,0.00895913070495713,0.0143392883873311,0.00421329943197303
0.6,0.78362,0.00697742034250595,0.520383333333333,0.0328390755816523,0.732706666666667,0.010091954232451,0.0154435584267276,0.00474604361018605
0.625,0.782351111111111,0.00559194469448303,0.492793333333333,0.0314143491629754,0.73934,0.00873197058772117,0.0147735381749629,0.0041064705861356
0.65,0.780501666666667,0.00768981556410563,0.471883333333333,0.0401278739078937,0.74254,0.0105651215375616,0.0188713340512898,0.00496856470107133
0.675,0.776492777777778,0.00746136239566816,0.459696666666667,0.0593095821957117,0.742746666666667,0.00854084439552118,0.0278921066345739,0.00401658777232803
0.7,0.777193333333333,0.00709809158961473,0.432603333333333,0.0339081668865953,0.749033333333333,0.00911517617940592,0.0159463306192743,0.00428668448801348
0.725,0.775713333333333,0.00848267154115356,0.40808,0.0269584277654726,0.749406666666667,0.0105265488116979,0.0126780077366552,0.00495042472194573
0.75,0.774117222222222,0.00778849908978107,0.397716666666667,0.0312744809856141,0.751883333333333,0.00937417889124468,0.0147077609771929,0.00440848826726473
0.775,0.769197222222222,0.00755349388003046,0.378136666666667,0.043278078255293,0.74913,0.00987239795486944,0.0203528119563005,0.00464279069758946
0.8,0.770237222222222,0.00721513639284146,0.347013333333333,0.0293653646951329,0.753273333333333,0.00769979548914856,0.0138099418865746,0.00362105934482997
0.825,0.768458888888889,0.00730914733318368,0.33056,0.0461312116647197,0.75382,0.00813156472196995,0.0216945833590359,0.00382411175284799
0.85,0.767946666666667,0.00771436114115047,0.300496666666667,0.0396676840881786,0.754,0.00922851652441384,0.0186549160114311,0.00433998617843053
0.875,0.765452222222222,0.00739250129193182,0.294613333333333,0.0348144810668495,0.752846666666667,0.00832440257081068,0.0163725519957234,0.00391479952443436
0.9,0.764145555555556,0.00851935134748317,0.275973333333333,0.0419068830930518,0.75208,0.00918970188252346,0.0197079663804905,0.00432173243105095
0.925,0.760796666666667,0.00856001172699446,0.259283333333333,0.0454456635261642,0.74983,0.00932816092308107,0.0213721838229774,0.00438684694005237
0.95,0.761347777777778,0.00705070135004013,0.252633333333333,0.0493763403717382,0.75142,0.00727576989645816,0.0232207022859978,0.00342164861541221
0.975,0.761581666666667,0.00708837933857303,0.23955,0.0408067079509375,0.751366666666667,0.00790117116300656,0.0191905760829278,0.00371576228423564


==> data/ablation/fashion_fgm_fgm_kmeans_ablation_datasize_collated.csv <==
Size,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
0.166,0.766248333333333,0.0214917017533017,0.781166666666667,0.0121483171342949,0.626203333333333,0.0638265185582323,0.00571310982805867,0.0300163311868439
0.333,0.742746111111111,0.0372877648529205,0.777773333333333,0.0168218850338467,0.642006666666667,0.0820661126810251,0.00791099504984405,0.0385940463790624
0.5,0.735419444444444,0.0392848335030057,0.77582,0.0166738986608329,0.67422,0.0618830231301295,0.00784140002752634,0.0291023442775183
0.666,0.728291111111111,0.0448261411000984,0.771536666666667,0.0133163493841045,0.691383333333333,0.059758456815078,0.0062624119620175,0.0281032033627148
0.833,0.726496666666667,0.0436253446670397,0.760343333333333,0.00940629588620572,0.708946666666667,0.0497012782277404,0.00442359224566201,0.0233735140407547
1,0.631425,0.242073166195978,0.174546666666667,0.0622187394619168,0.623963333333333,0.238686236812427,0.0292602249331986,0.112249348636598


==> data/ablation/fashion_fgm_fgm_kmeans_ablation_datasize_pretrain_10000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
1,0.766248333333333,0.0214917017533017,0.781166666666667,0.0121483171342949,0.626203333333333,0.0638265185582323,0.00571310982805867,0.0300163311868439


==> data/ablation/fashion_fgm_fgm_kmeans_ablation_datasize_pretrain_20000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
0,0.742746111111111,0.0372877648529205,0.777773333333333,0.0168218850338467,0.642006666666667,0.0820661126810251,0.00791099504984405,0.0385940463790624


==> data/ablation/fashion_fgm_fgm_kmeans_ablation_datasize_pretrain_30000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
0,0.735419444444444,0.0392848335030057,0.77582,0.0166738986608329,0.67422,0.0618830231301295,0.00784140002752634,0.0291023442775183


==> data/ablation/fashion_fgm_fgm_kmeans_ablation_datasize_pretrain_40000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
0,0.728291111111111,0.0448261411000984,0.771536666666667,0.0133163493841045,0.691383333333333,0.059758456815078,0.0062624119620175,0.0281032033627148


==> data/ablation/fashion_fgm_fgm_kmeans_ablation_datasize_pretrain_50000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
0,0.726496666666667,0.0436253446670397,0.760343333333333,0.00940629588620572,0.708946666666667,0.0497012782277404,0.00442359224566201,0.0233735140407547


==> data/ablation/fashion_fgm_fgm_kmeans_ablation_datasize_pretrain_60000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
0,0.631425,0.242073166195978,0.174546666666667,0.0622187394619168,0.623963333333333,0.238686236812427,0.0292602249331986,0.112249348636598


==> data/ablation/fashion_fgm_fgm_kmeans_nocentroids_ablation_pretrain_30000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
0,0.801814444444444,0.00997097486302265,0.789716666666667,0.0100205679284757,0.35194,0.0394348226999857,0.0047124720635824,0.0185454059722418
0.025,0.801616666666667,0.00782922489472024,0.78895,0.00914423692636609,0.3629,0.0306967031813988,0.00430035117429056,0.0144360436672802
0.05,0.801308888888889,0.00832104465577933,0.788896666666667,0.00926232574254002,0.373343333333333,0.0354797045757375,0.00435588597543289,0.0166853932662032
0.075,0.795167777777778,0.00941749811539733,0.783433333333333,0.00898908661438522,0.382983333333333,0.0439594490515923,0.00422738709519997,0.020673246972102
0.1,0.792120555555556,0.00698663294517468,0.78077,0.00809504531307205,0.405773333333333,0.0306362297731402,0.00380693740749768,0.014407604236597
0.125,0.786356111111111,0.00713346020315438,0.77532,0.00837007806991976,0.426726666666667,0.0354884141689916,0.00393627979532101,0.0166894892131782
0.15,0.785898333333333,0.00709886849491142,0.776533333333333,0.00920428435972686,0.45852,0.0398710628798934,0.00432859027752525,0.0187505609769781
0.175,0.784101111111111,0.00921484614779101,0.77346,0.0116113677949226,0.478626666666667,0.0388803374943963,0.00546059332605878,0.0182846427041655
0.2,0.781662777777778,0.00885645713669119,0.773436666666667,0.00984190489458331,0.4976,0.0452279208850706,0.00462845042309033,0.0212697838272358
0.225,0.777095555555556,0.0114940155454426,0.770103333333333,0.0112521716933262,0.52165,0.0442983750772278,0.00529167060568978,0.020832637082406
0.25,0.774493888888889,0.00965857914093535,0.769616666666667,0.0126690250375591,0.544826666666667,0.0325597163138253,0.0059579883084935,0.0153121813675894
0.275,0.766535555555556,0.0150205904229459,0.76218,0.0165777457807874,0.546213333333333,0.0450695687020467,0.00779618125706526,0.0211953139724298
0.3,0.762843888888889,0.0177899420996978,0.75865,0.0178951881415281,0.564736666666667,0.0305261163859603,0.00841574796872123,0.0143558201197071
0.325,0.762981666666667,0.0188003313484699,0.75999,0.0167705273085522,0.589666666666667,0.0390084105284235,0.00788684254197956,0.0183448728826603
0.35,0.754777777777778,0.0255017106831092,0.755703333333333,0.0234264584182712,0.589146666666667,0.044848416981507,0.0110169934112278,0.0210913107550178
0.375,0.750610555555556,0.0322558511379084,0.751903333333333,0.0276839737447291,0.59955,0.0443869097665144,0.0130192174547566,0.0208742731705897
0.4,0.748517777777778,0.0357131191037341,0.75169,0.0311141984442406,0.61378,0.0434539105815298,0.014632383313582,0.0204355023717719
0.425,0.739529444444444,0.0409540139461495,0.74487,0.0375390109729543,0.607296666666667,0.0541309681480359,0.0176538437508971,0.0254567083415891
0.45,0.740192777777778,0.0379558322878258,0.743803333333333,0.0346666338969783,0.62531,0.0492132611088263,0.016303022437851,0.0231440093803554
0.475,0.742618333333333,0.038944851800986,0.749186666666667,0.0299378981748291,0.631086666666667,0.059554818174654,0.0140791928958779,0.0280074361955329
0.5,0.744168333333333,0.0377801427068532,0.75239,0.0296277403795834,0.649526666666667,0.0460502943442862,0.0139333319071764,0.0216565295666038
0.525,0.723465,0.0499486369037641,0.738246666666667,0.0386832114821755,0.628156666666667,0.0644879175175251,0.0181919382953708,0.0303273738483774
0.55,0.732141666666667,0.0459289520352628,0.747606666666667,0.036954752700112,0.639963333333333,0.0662198193237068,0.0173790788066007,0.0311418525223162
0.575,0.743046111111111,0.0397398083716129,0.755993333333333,0.0295060360082397,0.6701,0.0518571047238932,0.0138760967829732,0.0243873559915867
0.6,0.735236111111111,0.0404944781447683,0.74985,0.0316541738817795,0.66191,0.0557253755730602,0.0148863229288399,0.0262065261664895
0.625,0.731846111111111,0.0421798486240635,0.748806666666667,0.0319187214908304,0.66,0.0600571394590185,0.015010734362008,0.0282436678179726
0.65,0.742621666666667,0.0398387312146016,0.760373333333333,0.0310933514717717,0.679826666666667,0.0516509033424582,0.014622579400663,0.0242903836187212
0.675,0.735599444444445,0.0397086437513245,0.754736666666667,0.032078690782182,0.67089,0.0538230520412442,0.015085964710418,0.0253119015739947
0.7,0.720228888888889,0.0441283930746545,0.74919,0.0298801208278958,0.65156,0.064362387817088,0.0140520213687474,0.0302683397486455
0.725,0.723371666666667,0.0417644166381674,0.749413333333333,0.0313792896046414,0.65592,0.0628103351917226,0.0147570503680452,0.0295384405363005
0.75,0.741503333333333,0.0361783868927419,0.766256666666667,0.0224639739680401,0.681163333333333,0.0572372285609055,0.0105643562836996,0.0269175202957961
0.775,0.739728333333333,0.0375270972724175,0.76785,0.0205487267832777,0.680103333333333,0.0585810048261105,0.00966365395649923,0.0275494713144093
0.8,0.74173,0.038395219759537,0.767316666666667,0.0259442782654026,0.688216666666667,0.05191579444296,0.0122010735726948,0.0244149565890275
0.825,0.726405555555556,0.047013660754864,0.763743333333333,0.0226508686494517,0.665216666666667,0.0710991734921326,0.0106522491028762,0.0334365148978577
0.85,0.742653888888889,0.0378276472215327,0.773493333333333,0.0202742223514004,0.688733333333333,0.0545674737861512,0.00953456002931021,0.0256619881859949
0.875,0.724976666666667,0.043005725939711,0.76377,0.0197954914755512,0.664973333333333,0.0639103517238895,0.00930942250272325,0.030055756242787
0.9,0.735204444444444,0.0388401500931608,0.77102,0.0184105179833103,0.677203333333333,0.0593039772076349,0.00865809725473603,0.027889470721129
0.925,0.716193333333333,0.0441628828567862,0.765203333333333,0.0170589340195998,0.648336666666667,0.0697603952621144,0.00802247443215406,0.032806914354922
0.95,0.733128888888889,0.0395744308036831,0.772193333333333,0.0174017029157441,0.673553333333333,0.0603926047843913,0.00818367176736247,0.0284014304303717
0.975,0.737133333333333,0.0397137740661186,0.775456666666667,0.0175222554707323,0.679806666666667,0.0606604736007828,0.00824036521544152,0.0285274037607219


==> data/ablation/mnist_fgm_attack_kmeans.csv <==
Epsilon,AdvTest
0,0.93105
0.025,0.9373
0.05,0.9372
0.075,0.9369
0.1,0.9351
0.125,0.9344
0.15,0.9303
0.175,0.9266
0.2,0.923
0.225,0.9173
0.25,0.9091
0.275,0.9001
0.3,0.8867
0.325,0.8738
0.35,0.8599
0.375,0.8431
0.4,0.8241
0.425,0.8046
0.45,0.7804
0.475,0.7495
0.5,0.7158
0.525,0.6789
0.55,0.6475
0.575,0.6184
0.6,0.5909
0.625,0.5662
0.65,0.5402
0.675,0.5165
0.7,0.4943
0.725,0.4767
0.75,0.4609
0.775,0.4489
0.8,0.4326
0.825,0.4191
0.85,0.4074
0.875,0.3952
0.9,0.3846
0.925,0.3737
0.95,0.3631
0.975,0.3532


==> data/ablation/mnist_fgm_fgm_kmeans_60000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
0,0.922488888888889,0.0113641992917576,0.92403,0.0123392882486292,0.426703333333333,0.03342121444102,0.0058029197118572,0.0157173266533867
0.025,0.921627777777778,0.0112298728710468,0.921466666666667,0.0116989929815181,0.42363,0.042156123210489,0.00550180169337338,0.0198251790074524
0.05,0.924055555555556,0.00955690592347442,0.92161,0.00960895236314767,0.44347,0.0314118487418253,0.00451889752106253,0.0147723622770596
0.075,0.923848888888889,0.00898346281156913,0.918143333333333,0.0100986746598283,0.4478,0.0434041552118593,0.00474920409235603,0.0204121034196108
0.1,0.923908333333333,0.00838137502549598,0.914886666666667,0.00906256922288267,0.462683333333333,0.0333897990134849,0.00426194449176422,0.015702552608075
0.125,0.92107,0.00980932623710994,0.908293333333333,0.0107316783188945,0.470196666666667,0.0375828692022212,0.00504689301386097,0.0176744693962351
0.15,0.919197777777778,0.00999896712418072,0.90037,0.0118213468513241,0.483733333333333,0.0345209115368255,0.00555934226367314,0.016234492135361
0.175,0.917719444444444,0.00952351805964789,0.891873333333333,0.0115453209908434,0.496253333333333,0.033074427389245,0.00542953283913492,0.0155542396601977
0.2,0.918296111111111,0.010975766307683,0.882323333333333,0.0226254462075769,0.523086666666667,0.0326802031536054,0.0106402934384889,0.0153688439111245
0.225,0.916706666666667,0.0107740869771675,0.87061,0.0338903236113608,0.537006666666667,0.0320612553084564,0.0159379392849043,0.0150777651569163
0.25,0.918259444444444,0.0109162088026587,0.862056666666667,0.045475333847106,0.550426666666667,0.0303686196174812,0.0213861371796687,0.0142817525492001
0.275,0.915653333333333,0.00999957604465294,0.854716666666667,0.0282067378027177,0.57837,0.0240371572993664,0.0132650629035076,0.0113041928431327
0.3,0.911255555555556,0.0110683866317954,0.832376666666667,0.0474607982214384,0.607646666666667,0.0269175719217191,0.0223198612424228,0.0126587940529901
0.325,0.911442777777778,0.0128668644521554,0.80337,0.0870894749965368,0.62436,0.0254037140917459,0.0409564328970791,0.0119468570866519
0.35,0.910699444444444,0.0110113373161094,0.7918,0.0650071667136627,0.64383,0.0174033716511366,0.0305715663281152,0.00818445654013931
0.375,0.910142222222222,0.0104214473933648,0.790253333333333,0.0386638005279405,0.68343,0.0208342415434221,0.0181828097130178,0.00979792582018248
0.4,0.90553,0.00992299025658012,0.753883333333333,0.0729280849516333,0.710253333333333,0.0225761352994145,0.0342966152655396,0.0106171035076583
0.425,0.906677777777778,0.0116758972788785,0.747403333333333,0.066590526836539,0.724086666666667,0.0123469313047282,0.0313161888284469,0.00580651408780515
0.45,0.902985555555556,0.0101224956538934,0.73406,0.0656472107241585,0.7489,0.0165270102851519,0.0308725661856536,0.00777232137132618
0.475,0.90422,0.0109286350993205,0.719793333333333,0.0766981406659196,0.771863333333333,0.0107242710011332,0.0360695968329053,0.00504340950092384
0.5,0.900165,0.0120763101666602,0.683073333333333,0.101155912208396,0.785486666666667,0.0118614336905537,0.0475715961161867,0.00557819429993847
0.525,0.896626666666667,0.0129739627258699,0.671883333333333,0.104751677077624,0.798123333333333,0.0119181022364947,0.049262612195754,0.00560484438020707
0.55,0.900164444444444,0.0108164667403847,0.678663333333333,0.084711724072895,0.814223333333333,0.011140162920041,0.0398382243402589,0.00523899512673984
0.575,0.890342777777778,0.0128657194602015,0.61431,0.11246060260345,0.818616666666667,0.0134213438695374,0.052887965213666,0.00631178876211151
0.6,0.890611111111111,0.0154742917028116,0.59716,0.137653251524155,0.83221,0.0140934651033977,0.0647355625847784,0.0066278738942632
0.625,0.889065555555555,0.0122001177160747,0.586073333333333,0.12382518804913,0.83893,0.0119350584703074,0.058232501751837,0.0056128185567923
0.65,0.885946666666667,0.010493927636561,0.577383333333333,0.109126440689098,0.84452,0.0106295099961673,0.0513199757554843,0.00499884530138882
0.675,0.885035555555556,0.0117717026549769,0.573626666666667,0.113286277384678,0.849766666666667,0.0125561451731491,0.0532762634985451,0.00590490317286348
0.7,0.882313888888889,0.0108708951678176,0.575683333333333,0.101206688764008,0.853843333333333,0.0115473443232433,0.0475954753116091,0.00543048437177039
0.725,0.878075,0.0114157808616841,0.555093333333333,0.0730116048089727,0.855456666666667,0.0117536988553225,0.0343358929788664,0.00552752876831137
0.75,0.874892777777778,0.0122314968424304,0.527153333333333,0.0840955521122102,0.85605,0.0128550741357054,0.0395484510288243,0.00604548346682457
0.775,0.870673888888889,0.0116877680134683,0.50967,0.0891643006883438,0.856,0.012881395298165,0.0419321817946698,0.00605786178147273
0.8,0.870287777777778,0.011876565783711,0.525573333333333,0.0819387447124831,0.85916,0.0142365387114551,0.0385341477787202,0.00669515854178207
0.825,0.865054444444444,0.011231534810603,0.502456666666667,0.0893571512038313,0.856946666666667,0.0124320423970046,0.0420228755231261,0.00584654012699937
0.85,0.860542777777778,0.014534245254616,0.452046666666667,0.128858668190448,0.853886666666667,0.0159536771965574,0.060599646480346,0.00750269432199984
0.875,0.854778333333333,0.0141659230027935,0.43971,0.106639380543768,0.849646666666667,0.0153869791199176,0.0501503612646717,0.00723618758568383
0.9,0.852831111111111,0.014728127320031,0.436336666666667,0.103854727727073,0.849026666666667,0.0166267946054125,0.0488407949108366,0.00781924793526627
0.925,0.850638888888889,0.0134186175731122,0.42787,0.108458172932528,0.848833333333333,0.0151737144165627,0.0510057028363935,0.00713589347422412
0.95,0.845816666666667,0.0158118172016499,0.417136666666667,0.112073970287895,0.844046666666667,0.0169611672771157,0.0527061397922991,0.00797649669456552
0.975,0.84165,0.0147650689309735,0.413873333333333,0.0970913573813906,0.83954,0.0170135564609013,0.0456601175243665,0.00800113427666523


==> data/ablation/mnist_fgm_fgm_kmeans_ablation_datasize_collated.csv <==
Size,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
0.166,0.864727777777778,0.0345549161279248,0.910333333333333,0.025753062534096,0.63202,0.0859591659271805,0.0121111486504417,0.0404248712180829
0.333,0.835546666666667,0.0472425960466405,0.905656666666667,0.028402764354698,0.693803333333333,0.0857412646936373,0.0133572502582086,0.040322396639494
0.5,0.814781666666667,0.0557461070836417,0.898666666666667,0.0329281279333551,0.73295,0.080443360884195,0.0154854379611603,0.0378308987647481
0.666,0.789773888888889,0.0672159075776075,0.89082,0.0312220015263331,0.743086666666667,0.0870054169274112,0.0146830809403388,0.0409169020735468
0.833,0.798948333333333,0.0609628037070454,0.887213333333333,0.0172847896725123,0.783626666666667,0.0692327654806014,0.00812868981459043,0.0325587806540138
1,0.738781111111111,0.239371525333498,0.414553333333333,0.152158535140464,0.738723333333333,0.238564921668243,0.0715571064637386,0.112192296558119


==> data/ablation/mnist_fgm_fgm_kmeans_ablation_datasize_pretrain_10000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV
1,0.864727777777778,0.0345549161279248,0.910333333333333,0.025753062534096,0.63202,0.0859591659271805


==> data/ablation/mnist_fgm_fgm_kmeans_ablation_datasize_pretrain_20000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV
1,0.835546666666667,0.0472425960466405,0.905656666666667,0.028402764354698,0.693803333333333,0.0857412646936373


==> data/ablation/mnist_fgm_fgm_kmeans_ablation_datasize_pretrain_30000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV
1,0.814781666666667,0.0557461070836417,0.898666666666667,0.0329281279333551,0.73295,0.080443360884195


==> data/ablation/mnist_fgm_fgm_kmeans_ablation_datasize_pretrain_40000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV
1,0.789773888888889,0.0672159075776075,0.89082,0.0312220015263331,0.743086666666667,0.0870054169274112


==> data/ablation/mnist_fgm_fgm_kmeans_ablation_datasize_pretrain_50000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV
1,0.798948333333333,0.0609628037070454,0.887213333333333,0.0172847896725123,0.783626666666667,0.0692327654806014


==> data/ablation/mnist_fgm_fgm_kmeans_ablation_datasize_pretrain_60000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV
1,0.738781111111111,0.239371525333498,0.414553333333333,0.152158535140464,0.738723333333333,0.238564921668243


==> data/ablation/mnist_fgm_fgm_kmeans_ablation_nopretrain_30000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
0,0.735419444444444,0.0392848335030057,0.77582,0.0166738986608329,0.67422,0.0618830231301295,0.00784140002752634,0.0291023442775183


==> data/ablation/mnist_fgm_fgm_kmeans_ablation_pretrain_30000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV
0,0.801814444444444,0.00997097486302265,0.789716666666667,0.0100205679284757,0.35194,0.0394348226999857
1,0.731728888888889,0.0414741321617415,0.773073333333333,0.0187789488401303,0.668976666666667,0.0643641562455021


==> data/ablation/mnist_fgm_fgm_kmeans_ablation_threestep_pretrain_30000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV
0,0.801814444444444,0.00997097486302265,0.789716666666667,0.0100205679284757,0.35194,0.0394348226999857
0.33,0.759216666666667,0.0241595780329038,0.75562,0.0238468735751743,0.5823,0.0474521464940897
0.66,0.732286111111111,0.0637460965799682,0.736386666666667,0.0646229527566522,0.68516,0.0605285888565521
0.99,0.730976111111111,0.0564619844106525,0.742556666666667,0.0599013941656495,0.700196666666667,0.05158927637389


==> data/ablation/mnist_fgm_fgm_kmeans_ablation_twostep_pretrain_30000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV
0,0.801814444444444,0.00997097486302265,0.789716666666667,0.0100205679284757,0.35194,0.0394348226999857
0.5,0.735736666666667,0.0484940197363713,0.742556666666667,0.04059338899236,0.629546666666667,0.0654750530714763
1,0.695549444444444,0.0686041604643191,0.717953333333333,0.0617960758341964,0.655313333333333,0.0736375453960412


==> data/ablation/mnist_fgm_fgm_kmeans_nocentroids_ablation_pretrain_30000_samples.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
0,0.922393888888889,0.0112946572010801,0.9241,0.0123831364752843,0.427186666666667,0.0336627772875716,0.0058235406531676,0.015830928813873
0.025,0.921474444444444,0.0113624277778293,0.923043333333333,0.0114936769223518,0.41772,0.0424335049792919,0.00540524566980943,0.0199556260884722
0.05,0.922631111111111,0.0112326876015276,0.923456666666667,0.0110432904683258,0.407013333333333,0.0408487009318056,0.0051934379561586,0.0192103245393645
0.075,0.916564444444444,0.01347212300789,0.916893333333333,0.01327382525053,0.40837,0.06779349043107,0.00624241371511892,0.0318819184730337
0.1,0.915110555555556,0.0118480930157487,0.915396666666667,0.0117314926390562,0.43985,0.0593069092328931,0.00551708563030365,0.0278908495937854
0.125,0.910121666666667,0.00976279311008611,0.911883333333333,0.0110330563912876,0.47925,0.061434561484783,0.00518862507504416,0.0288914417627739
0.15,0.905779444444444,0.00969179125282721,0.909536666666667,0.0105867022423329,0.494373333333333,0.0548762302247354,0.00497871367357199,0.0258071901447725
0.175,0.90232,0.0110701709934289,0.9065,0.0114705620221264,0.515473333333333,0.0504360703802576,0.00539437519596582,0.0237190720486433
0.2,0.901337777777778,0.013148900376014,0.906846666666667,0.0143123224779434,0.531456666666667,0.0369656101442047,0.00673079812678346,0.0173841848447348
0.225,0.896022222222222,0.0130620412682899,0.903423333333333,0.0136503803997351,0.55306,0.0294922736813653,0.00641950004732012,0.0138696246367447
0.25,0.895473333333333,0.0125371529090593,0.903876666666667,0.0124504170635955,0.56058,0.0494860300732822,0.00585518136406353,0.0232722871520332
0.275,0.886117777777778,0.0175637039385452,0.893266666666667,0.0184136256396018,0.59383,0.0520910155070116,0.00865955872314395,0.0244973595401564
0.3,0.879712222222222,0.0129243599138461,0.890603333333333,0.0136208127595194,0.616523333333333,0.0383159972293318,0.00640559497931428,0.0180192447993308
0.325,0.870832222222222,0.0169431944391641,0.882986666666667,0.0155929854550788,0.62347,0.0406688065670264,0.00733306823219982,0.0191257238286594
0.35,0.868215555555556,0.0183494463848615,0.884496666666667,0.0173952130421449,0.650796666666667,0.0393125625559139,0.00818061971000899,0.0184879094792745
0.375,0.861296666666667,0.0250148803990607,0.878816666666667,0.02223607015846,0.66946,0.0506722504485171,0.0104571776942727,0.0238301427964884
0.4,0.846408888888889,0.027998926749181,0.86478,0.0277847067833095,0.666493333333333,0.0503223603780962,0.0130665901818892,0.0236655965158831
0.425,0.842603888888889,0.0384250132263239,0.866243333333333,0.0339929676635435,0.677816666666667,0.0628132266069943,0.0159862107233952,0.029539800310895
0.45,0.848377777777778,0.0352409898088509,0.871463333333333,0.0306315870701598,0.70377,0.0629264494031147,0.0144054208665275,0.0295930467204286
0.475,0.839580555555555,0.0433414983650038,0.862676666666667,0.0425657113368166,0.714743333333333,0.0543273962978694,0.0200178000860849,0.0255490845597036
0.5,0.829363888888889,0.053000509301994,0.85975,0.0440543140476264,0.71022,0.0675296838945404,0.0207178600765501,0.0317578555514049
0.525,0.838132222222222,0.0473400879374545,0.867166666666667,0.0406108218406709,0.73074,0.0658943333862161,0.0190984547751472,0.030988783015831
0.55,0.833317222222222,0.0528879194216743,0.867076666666667,0.0428918261108855,0.733503333333333,0.0799107928636173,0.0201711653217972,0.0375804427090791
0.575,0.823364444444444,0.0625223574928387,0.86247,0.0525926450213794,0.725083333333333,0.0830861251678179,0.024733265837045,0.0390737377880549
0.6,0.849848888888889,0.0430850975501596,0.886906666666667,0.0377923540281431,0.764646666666667,0.0653737199826338,0.0177729859071702,0.0307439489767007
0.625,0.839697222222222,0.0496706303061113,0.880536666666667,0.0401171773625741,0.760633333333333,0.0708630701610061,0.0188663036806207,0.0333254802379469
0.65,0.833093888888889,0.0550939770931565,0.87757,0.0469011664438434,0.76085,0.0666837660542085,0.0220566776447831,0.0313600373619466
0.675,0.827748333333333,0.0598178034067294,0.879536666666667,0.0425655800993643,0.75285,0.0785689977904332,0.020017738367744,0.0369494234053265
0.7,0.827861111111111,0.0589610526903569,0.884336666666667,0.0430879812295353,0.75294,0.0848980630135239,0.0202634131388235,0.0399258558056947
0.725,0.831891111111111,0.055409120086509,0.886993333333333,0.0399853674385443,0.762196666666667,0.0770250227292195,0.0188043161177274,0.0362233229093495
0.75,0.84004,0.0483365481689465,0.897166666666667,0.0343759070935699,0.774986666666667,0.0629214657376536,0.0161662994547849,0.0295907030025448
0.775,0.832363888888889,0.0542527791338104,0.89368,0.0374049821501785,0.76682,0.0754525080134335,0.0175908126844392,0.0354838007863912
0.8,0.819707222222222,0.0618571438004077,0.889236666666667,0.0405446665852088,0.742593333333333,0.0913513865033912,0.0190673432857137,0.0429607243760518
0.825,0.808828888888889,0.0654714030366014,0.884803333333333,0.0401261242904758,0.729623333333333,0.0965726693804431,0.0188705112413191,0.0454161889634678
0.85,0.825714444444444,0.0561074935975875,0.896236666666667,0.0358057063775511,0.754103333333333,0.0806366498488781,0.0168387053733302,0.0379217986870649
0.875,0.806716666666667,0.0614812439081255,0.88751,0.0373659382971656,0.72576,0.0886656314864816,0.0175724511436671,0.0416976676733627
0.9,0.805669444444444,0.0624805450307818,0.88989,0.0346217427199371,0.720196666666667,0.0971346150287405,0.0162819110178977,0.0456804607280778
0.925,0.809808333333333,0.0601678735113147,0.893466666666667,0.0352516405422434,0.727163333333333,0.0891048335827866,0.0165781393266839,0.0419042156079586
0.95,0.827872777777778,0.0468132012775986,0.90355,0.0293520221943319,0.753723333333333,0.0684729782259136,0.0138036671761259,0.0322014679510275
0.975,0.837451724137931,0.0339043830408621,0.9106,0.0221164289289982,0.766086206896552,0.0457864665293292,0.0104009128243057,0.0215324566381575


==> data/standard/fashion_fgm_fgm.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
0,0.801814444444444,0.00997097486302265,0.789716666666667,0.0100205679284757,0.35194,0.0394348226999857,0.0047124720635824,0.0185454059722418
0.025,0.801844444444444,0.00740389554362736,0.78974,0.00783029483744893,0.370336666666667,0.026203270174085,0.0036824305702506,0.0123228722714383
0.05,0.800220555555555,0.00828700880935852,0.788013333333333,0.00831453788432557,0.373873333333333,0.0417518195625246,0.00391016036028629,0.0196350431129765
0.075,0.796247777777778,0.00871871938350914,0.78352,0.00927013744643854,0.38246,0.0466619877785792,0.00435955966305754,0.0219441967169248
0.1,0.792081111111111,0.00644960234203399,0.780233333333333,0.00823538761658505,0.40711,0.0353555960551338,0.00387293757728491,0.0166270275188351
0.125,0.785826111111111,0.00748259498102522,0.77493,0.00822255728322169,0.44047,0.0396581873966298,0.00386690372890696,0.0186504499079188
0.15,0.779850555555556,0.00999217076976818,0.77153,0.0094850935683313,0.46028,0.0338997039962664,0.00446064921472228,0.0159423506917356
0.175,0.782733333333333,0.0100874433534946,0.773683333333333,0.00945049107767398,0.485363333333333,0.0308549161492089,0.00444437635756319,0.0145104480519641
0.2,0.781952777777778,0.00885801375742285,0.774153333333333,0.00935509204264911,0.511906666666667,0.0241429640401438,0.00439951210529163,0.0113539516306197
0.225,0.780305555555556,0.0103790722362508,0.77293,0.0111878058617407,0.527096666666667,0.0228199169410277,0.00526140064640593,0.0107317491229484
0.25,0.778191666666667,0.01134247412819,0.769473333333333,0.012005715114157,0.546193333333333,0.0242589327071896,0.00564604695887734,0.0114084893681616
0.275,0.777671111111111,0.00998857482703871,0.770273333333333,0.0124078932978953,0.56542,0.0212293453372513,0.00583518329016879,0.00998373520782654
0.3,0.779011666666667,0.00804261655398806,0.77219,0.00840686706170041,0.581716666666667,0.0257277534746152,0.00395358092009269,0.0120992463075196
0.325,0.775949444444444,0.00885710365307578,0.769696666666667,0.00973080722218883,0.586423333333333,0.0365570756709176,0.00457620341661076,0.0171920592779887
0.35,0.778002777777778,0.0103126527234328,0.772456666666667,0.012421968396779,0.610526666666667,0.0188544686614539,0.00584180252679839,0.00886687835210426
0.375,0.777576666666667,0.0109029633217489,0.77207,0.0132120673680515,0.624243333333333,0.0183643898916341,0.00621337022197926,0.008636404138645
0.4,0.776263333333333,0.007689885380469,0.771136666666667,0.00869060068291513,0.636916666666667,0.0173779107377497,0.00408701514987061,0.00817248278337167
0.425,0.777924444444444,0.00849034016500498,0.7736,0.00946933344338813,0.648436666666667,0.018515892210958,0.00445323754414199,0.00870765263997524
0.45,0.779789444444444,0.00737430233512008,0.77659,0.00822872806193286,0.66674,0.00997215433439363,0.00386980572233633,0.00468970412156176
0.475,0.777850555555556,0.00934592590909749,0.77489,0.00953868168437663,0.672636666666667,0.0156525746110352,0.00448585063061069,0.00736109181676521
0.5,0.776377777777778,0.00935180574827728,0.77477,0.010203824502742,0.680896666666667,0.0127914433504787,0.00479865395395648,0.00601555918509674
0.525,0.77439,0.00785185338200906,0.773543333333333,0.00868779101058941,0.687696666666667,0.0115150421363666,0.00408569381734362,0.00541529330133052
0.55,0.775437777777778,0.00855653940205693,0.774236666666667,0.00974383919709529,0.699073333333333,0.0141424022086025,0.00458233209296108,0.00665088803306214
0.575,0.774140555555556,0.0084597646808089,0.774256666666667,0.0107600052343704,0.706163333333333,0.0111184060918366,0.00506021459391316,0.00522876332692198
0.6,0.770470555555556,0.00815857525891794,0.771506666666667,0.00866068936227855,0.70798,0.0098211734673542,0.00407294845585777,0.0046187008487795
0.625,0.769986111111111,0.00904204004561261,0.77205,0.00985017941373448,0.71431,0.0100490984327125,0.00463234176344327,0.00472588938734443
0.65,0.770547222222222,0.0078882279079308,0.774053333333333,0.00970057706542755,0.718746666666667,0.0111756117886483,0.00456198678036498,0.00525566601846872
0.675,0.767043888888889,0.00692487531643338,0.77121,0.00908971946761836,0.71584,0.00985605362726118,0.00427471270717373,0.00463510428821609
0.7,0.766276666666667,0.00920598318686178,0.771066666666667,0.00940261641258957,0.720686666666667,0.0117084329565852,0.00442186186303813,0.00550624112426215
0.725,0.765814444444444,0.00945426654008566,0.77183,0.00985313358172466,0.722953333333333,0.0110232273055528,0.00463373104938238,0.00518400265321472
0.75,0.76518,0.00776071919683396,0.77053,0.00917072365813043,0.723396666666667,0.00971829002034514,0.00431280735286107,0.00457031682770446
0.775,0.764285555555556,0.00965664436189178,0.77053,0.0121994106697682,0.725146666666667,0.00974529889611975,0.0057371380927505,0.00458301856012772
0.8,0.761888888888889,0.00886668647190482,0.770896666666667,0.00992518507890783,0.72369,0.00973887871475406,0.00466761542300656,0.00457999927763347
0.825,0.763809444444444,0.00867985919352454,0.773176666666667,0.00936323269158583,0.725503333333333,0.00897588659854195,0.00440334048916843,0.00422117939256832
0.85,0.761528888888889,0.0088987632415189,0.771846666666667,0.0105242489561942,0.724536666666667,0.00899587964429898,0.00494934314604218,0.00423058172088628
0.875,0.759001111111111,0.00915083788359858,0.769573333333333,0.0100707132005542,0.72375,0.0092922195856311,0.00473605437902373,0.00436994445010672
0.9,0.756364444444445,0.0101519695287614,0.7686,0.0103422134628108,0.720703333333333,0.0112187184507929,0.00486373550550997,0.00527593821686713
0.925,0.75768,0.0100753477450611,0.769966666666667,0.0110363141440001,0.722133333333333,0.00914214693464903,0.00519015713078763,0.00429936829311556
0.95,0.756806111111111,0.00905579817153779,0.77065,0.00999119439893157,0.7224,0.00870303157645022,0.00469865828193115,0.00409286114971089
0.975,0.758111666666667,0.0095539556209804,0.77233,0.0104081582722732,0.72343,0.0100662341004726,0.00489474802641179,0.00473394794811531


==> data/standard/fashion_fgm_fgm_old.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV
0,0.801814444444444,0.00997097486302265,0.789716666666667,0.0100205679284757,0.35194,0.0394348226999857
0.025,0.801844444444444,0.00740389554362736,0.78974,0.00783029483744893,0.370336666666667,0.026203270174085
0.05,0.800220555555555,0.00828700880935852,0.788013333333333,0.00831453788432557,0.373873333333333,0.0417518195625246
0.075,0.796247777777778,0.00871871938350914,0.78352,0.00927013744643854,0.38246,0.0466619877785792
0.1,0.792081111111111,0.00644960234203399,0.780233333333333,0.00823538761658505,0.40711,0.0353555960551338
0.125,0.785826111111111,0.00748259498102522,0.77493,0.00822255728322169,0.44047,0.0396581873966298
0.15,0.779850555555556,0.00999217076976818,0.77153,0.0094850935683313,0.46028,0.0338997039962664
0.175,0.782733333333333,0.0100874433534946,0.773683333333333,0.00945049107767398,0.485363333333333,0.0308549161492089
0.2,0.781952777777778,0.00885801375742285,0.774153333333333,0.00935509204264911,0.511906666666667,0.0241429640401438
0.225,0.780305555555556,0.0103790722362508,0.77293,0.0111878058617407,0.527096666666667,0.0228199169410277
0.25,0.778191666666667,0.01134247412819,0.769473333333333,0.012005715114157,0.546193333333333,0.0242589327071896
0.275,0.777671111111111,0.00998857482703871,0.770273333333333,0.0124078932978953,0.56542,0.0212293453372513
0.3,0.779011666666667,0.00804261655398806,0.77219,0.00840686706170041,0.581716666666667,0.0257277534746152
0.325,0.775949444444444,0.00885710365307578,0.769696666666667,0.00973080722218883,0.586423333333333,0.0365570756709176
0.35,0.778002777777778,0.0103126527234328,0.772456666666667,0.012421968396779,0.610526666666667,0.0188544686614539
0.375,0.777576666666667,0.0109029633217489,0.77207,0.0132120673680515,0.624243333333333,0.0183643898916341
0.4,0.776263333333333,0.007689885380469,0.771136666666667,0.00869060068291513,0.636916666666667,0.0173779107377497
0.425,0.777924444444444,0.00849034016500498,0.7736,0.00946933344338813,0.648436666666667,0.018515892210958
0.45,0.779789444444444,0.00737430233512008,0.77659,0.00822872806193286,0.66674,0.00997215433439363
0.475,0.777850555555556,0.00934592590909749,0.77489,0.00953868168437663,0.672636666666667,0.0156525746110352
0.5,0.776377777777778,0.00935180574827728,0.77477,0.010203824502742,0.680896666666667,0.0127914433504787
0.525,0.77439,0.00785185338200906,0.773543333333333,0.00868779101058941,0.687696666666667,0.0115150421363666
0.55,0.775437777777778,0.00855653940205693,0.774236666666667,0.00974383919709529,0.699073333333333,0.0141424022086025
0.575,0.774140555555556,0.0084597646808089,0.774256666666667,0.0107600052343704,0.706163333333333,0.0111184060918366
0.6,0.770470555555556,0.00815857525891794,0.771506666666667,0.00866068936227855,0.70798,0.0098211734673542
0.625,0.769986111111111,0.00904204004561261,0.77205,0.00985017941373448,0.71431,0.0100490984327125
0.65,0.770547222222222,0.0078882279079308,0.774053333333333,0.00970057706542755,0.718746666666667,0.0111756117886483
0.675,0.767043888888889,0.00692487531643338,0.77121,0.00908971946761836,0.71584,0.00985605362726118
0.7,0.766276666666667,0.00920598318686178,0.771066666666667,0.00940261641258957,0.720686666666667,0.0117084329565852
0.725,0.765814444444444,0.00945426654008566,0.77183,0.00985313358172466,0.722953333333333,0.0110232273055528
0.75,0.76518,0.00776071919683396,0.77053,0.00917072365813043,0.723396666666667,0.00971829002034514
0.775,0.764285555555556,0.00965664436189178,0.77053,0.0121994106697682,0.725146666666667,0.00974529889611975
0.8,0.761888888888889,0.00886668647190482,0.770896666666667,0.00992518507890783,0.72369,0.00973887871475406
0.825,0.763809444444444,0.00867985919352454,0.773176666666667,0.00936323269158583,0.725503333333333,0.00897588659854195
0.85,0.761528888888889,0.0088987632415189,0.771846666666667,0.0105242489561942,0.724536666666667,0.00899587964429898
0.875,0.759001111111111,0.00915083788359858,0.769573333333333,0.0100707132005542,0.72375,0.0092922195856311
0.9,0.756364444444445,0.0101519695287614,0.7686,0.0103422134628108,0.720703333333333,0.0112187184507929
0.925,0.75768,0.0100753477450611,0.769966666666667,0.0110363141440001,0.722133333333333,0.00914214693464903
0.95,0.756806111111111,0.00905579817153779,0.77065,0.00999119439893157,0.7224,0.00870303157645022
0.975,0.758111666666667,0.0095539556209804,0.77233,0.0104081582722732,0.72343,0.0100662341004726


==> data/standard/fashion_fgm_pgd.csv <==
Epsilon,Train,CleanTest,AdvTest
0,0.806866666666667,0.7964,0.3503
0.025,0.809133333333333,0.7969,0.411
0.05,0.81095,0.7938,0.4548
0.075,0.807166666666667,0.7986,0.3637
0.1,0.797366666666667,0.7846,0.4498
0.125,0.79165,0.7854,0.4802
0.15,0.788066666666667,0.7817,0.4605
0.175,0.786466666666667,0.7752,0.5233
0.2,0.789116666666667,0.7862,0.5047
0.225,0.7888,0.7763,0.5095
0.25,0.78715,0.7757,0.5182
0.275,0.788733333333333,0.7799,0.5752
0.3,0.788166666666667,0.7849,0.5697
0.325,0.7872,0.7824,0.5774
0.35,0.785966666666667,0.7858,0.6213
0.375,0.789283333333333,0.7822,0.5957
0.4,0.7868,0.7812,0.6096
0.425,0.787466666666667,0.7821,0.6398
0.45,0.783516666666667,0.7841,0.6383
0.475,0.78665,0.788,0.6379
0.5,0.784283333333333,0.7819,0.6652
0.525,0.780066666666667,0.7785,0.6792
0.55,0.780683333333333,0.7783,0.6697
0.575,0.782716666666667,0.787,0.6794
0.6,0.77845,0.7783,0.6926
0.625,0.77965,0.78,0.6996
0.65,0.776566666666667,0.7746,0.6978
0.675,0.77685,0.7782,0.7109
0.7,0.775066666666667,0.7748,0.6982
0.725,0.76895,0.783,0.6917
0.75,0.772833333333333,0.7812,0.6938
0.775,0.77345,0.7839,0.6405
0.8,0.77735,0.782,0.6571
0.825,0.771616666666667,0.7843,0.654
0.85,0.774983333333333,0.7816,0.606
0.875,0.776266666666667,0.7815,0.6215
0.9,0.772583333333333,0.7799,0.603
0.925,0.772816666666667,0.779,0.611
0.95,0.777,0.7818,0.5981
0.975,0.773716666666667,0.7834,0.644


==> data/standard/fashion_pgd_fgm.csv <==
Epsilon,Train,CleanTest,AdvTest
0,0.80925,0.7955,0.3634
0.025,0.808416666666667,0.7996,0.4073
0.05,0.805016666666667,0.7878,0.3302
0.075,0.8065,0.7957,0.4336
0.1,0.794083333333333,0.7848,0.4877
0.125,0.793166666666667,0.7841,0.4559
0.15,0.79095,0.7782,0.5349
0.175,0.78945,0.776,0.5129
0.2,0.78785,0.782,0.5288
0.225,0.788833333333333,0.7775,0.5669
0.25,0.786666666666667,0.7798,0.5485
0.275,0.79035,0.786,0.5586
0.3,0.787616666666667,0.775,0.6011
0.325,0.78885,0.7845,0.593
0.35,0.7867,0.781,0.6179
0.375,0.787816666666667,0.7858,0.5866
0.4,0.7816,0.7791,0.4238
0.425,0.787616666666667,0.7826,0.635
0.45,0.787783333333333,0.7844,0.5653
0.475,0.784883333333333,0.7801,0.604
0.5,0.785966666666667,0.7837,0.627
0.525,0.782933333333333,0.7802,0.6479
0.55,0.7823,0.7838,0.6316
0.575,0.780383333333333,0.7808,0.6656
0.6,0.77985,0.7838,0.6366
0.625,0.778633333333333,0.7854,0.65
0.65,0.775416666666667,0.7833,0.6778
0.675,0.779866666666667,0.781,0.6354
0.7,0.774183333333333,0.7815,0.6487
0.725,0.777316666666667,0.7863,0.6494
0.75,0.776283333333333,0.782,0.6333
0.775,0.776816666666667,0.7833,0.6395
0.8,0.769583333333333,0.7741,0.6656
0.825,0.77535,0.7845,0.6527
0.85,0.774916666666667,0.779,0.6249
0.875,0.7715,0.7851,0.6331
0.9,0.776166666666667,0.7844,0.6505
0.925,0.771533333333333,0.7786,0.6048
0.95,0.765333333333333,0.7782,0.6287
0.975,0.771266666666667,0.7872,0.6302


==> data/standard/fashion_pgd_pgd.csv <==
Epsilon,Train,CleanTest,AdvTest
0,0.812366666666667,0.7975,0.3868
0.025,0.813333333333333,0.7985,0.4595
0.05,0.809316666666667,0.7976,0.4722
0.075,0.80225,0.7929,0.4268
0.1,0.7954,0.7869,0.4487
0.125,0.78935,0.7739,0.5061
0.15,0.79005,0.7839,0.4834
0.175,0.791083333333333,0.7812,0.544
0.2,0.7879,0.7738,0.5438
0.225,0.788816666666667,0.778,0.5496
0.25,0.789483333333333,0.7785,0.5749
0.275,0.790766666666667,0.7816,0.5698
0.3,0.783533333333333,0.7698,0.601
0.325,0.786716666666667,0.7784,0.5978
0.35,0.784733333333333,0.7759,0.5971
0.375,0.78785,0.788,0.6028
0.4,0.782483333333333,0.7759,0.6154
0.425,0.786266666666667,0.783,0.624
0.45,0.781783333333333,0.785,0.6398
0.475,0.784133333333333,0.7819,0.6463
0.5,0.780316666666667,0.7805,0.6609
0.525,0.780616666666667,0.7781,0.6798
0.55,0.780983333333333,0.7765,0.62
0.575,0.781583333333333,0.7767,0.5957
0.6,0.777933333333333,0.7825,0.6061
0.625,0.7773,0.7803,0.5734
0.65,0.777833333333333,0.7816,0.5631
0.675,0.7753,0.7788,0.6717
0.7,0.774666666666667,0.7834,0.6814
0.725,0.772566666666667,0.7819,0.7072
0.75,0.771883333333333,0.7859,0.7201
0.775,0.774766666666667,0.7862,0.7225
0.8,0.773816666666667,0.7802,0.7163
0.825,0.776783333333333,0.7779,0.7264
0.85,0.7734,0.7736,0.7365
0.875,0.778483333333333,0.7867,0.7437
0.9,0.773866666666667,0.7767,0.7427
0.925,0.7774,0.782,0.7447
0.95,0.7774,0.7845,0.7455
0.975,0.774733333333333,0.7829,0.747


==> data/standard/mnist_fgm_fgm.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV,ClnError,AdvError
0,0.922488888888889,0.0113641992917576,0.92403,0.0123392882486292,0.426703333333333,0.03342121444102,0.0058029197118572,0.0157173266533867
0.025,0.920818888888889,0.0110632721678546,0.922,0.0105541624408376,0.406776666666667,0.0491335315191187,0.00496341085774401,0.0231065141538553
0.05,0.921086666666667,0.00953189182092536,0.920543333333333,0.0103659816087356,0.41103,0.0450609789905435,0.00487491318770054,0.0211912744034371
0.075,0.917736666666667,0.0100855577483739,0.917273333333333,0.0103805498935246,0.414686666666667,0.0517587755899878,0.00488176435976711,0.0243411137725954
0.1,0.917984444444445,0.00856892377498819,0.917006666666667,0.00964683022206432,0.43682,0.0729031213560042,0.00453671071820336,0.0342848753873362
0.125,0.906574444444444,0.00975521938432298,0.90804,0.0105966683118018,0.460693333333333,0.0596905868702892,0.0049834005161034,0.0280712854892912
0.15,0.900142222222222,0.0112089461511173,0.903916666666667,0.0115630232096596,0.474956666666667,0.0769805603913152,0.0054378578375013,0.0362024131638389
0.175,0.894797222222222,0.0130773751594127,0.89937,0.0135710683644186,0.520226666666667,0.0462138800864381,0.00638220118827318,0.0217334606592717
0.2,0.893855,0.0121177367153874,0.898973333333333,0.0127706272179651,0.523223333333333,0.0544163114702107,0.00600576977558995,0.0255908995814347
0.225,0.894918333333333,0.0123104185620317,0.9014,0.0121374598262768,0.546133333333333,0.0394784736920954,0.00570800385391766,0.0185659341581024
0.25,0.892539444444444,0.0137993895162689,0.898676666666667,0.0136966566102407,0.559173333333333,0.0557215672560568,0.00644126282072508,0.0262047351914054
0.275,0.8926,0.0129342760943275,0.900876666666667,0.0130098022284349,0.588563333333333,0.034636362030569,0.00611824898467181,0.0162887861863945
0.3,0.892332777777778,0.0136467681628256,0.90049,0.014413220703038,0.615216666666667,0.032108942607976,0.00677824853781976,0.0151001915371752
0.325,0.886249444444445,0.0138306745009772,0.893576666666667,0.0146957813166142,0.644856666666667,0.0267121912414452,0.00691113112563823,0.0125622076394156
0.35,0.885706111111111,0.014516649500058,0.89586,0.0159189022321221,0.665436666666667,0.019302018535382,0.00748634035388315,0.00907735207904268
0.375,0.885271666666667,0.0136731622844987,0.896503333333333,0.0144659048212979,0.68563,0.0275767537035741,0.00680302482168576,0.0129687940204557
0.4,0.887377222222222,0.0160389692363155,0.899143333333333,0.0162710592100235,0.70334,0.0203038403026246,0.00765195271559773,0.009548488757574
0.425,0.883361111111111,0.0137423802177254,0.895453333333333,0.0137811398691093,0.726283333333333,0.0170976320871782,0.00648099360246323,0.00804067335697346
0.45,0.885602777777778,0.013089713345454,0.89934,0.0140866677002246,0.742386666666667,0.0127095059003049,0.00662467721192077,0.00597702564611358
0.475,0.885992222222222,0.0142028778135441,0.901616666666667,0.0137199347372866,0.75439,0.016428451980718,0.00645221005686768,0.00772597137803301
0.5,0.877923888888889,0.0128362809596907,0.895243333333333,0.0120739298328753,0.763113333333333,0.01421870388713,0.00567812697256312,0.00668677118170518
0.525,0.877887222222222,0.0155854188679647,0.89657,0.0144653724459483,0.77807,0.0142731759508575,0.00680277445623936,0.00671238830045475
0.55,0.88225,0.0135619346996266,0.901466666666667,0.0141395101445006,0.794216666666667,0.0121769449578187,0.00664952795333579,0.00572657291912899
0.575,0.88113,0.014674107569123,0.9012,0.0137905264834108,0.800146666666667,0.0134437713646784,0.00648540793885446,0.0063223359631347
0.6,0.873347222222222,0.015032550941318,0.89609,0.0147923174375219,0.798876666666667,0.0166773991880677,0.0069565301265882,0.00784304625525711
0.625,0.877071666666667,0.0141728175626033,0.901036666666667,0.0146848851059418,0.80978,0.0152690672207933,0.00690600685635939,0.0071807359850806
0.65,0.873452777777778,0.014014042685857,0.89925,0.0138263553928096,0.814006666666667,0.014277035656131,0.00650225755614319,0.00671420344241125
0.675,0.868157777777778,0.0145020904381179,0.89511,0.0156762581302273,0.81281,0.0132985700553571,0.00737222970070121,0.00625405070039748
0.7,0.871251111111111,0.0136866499077035,0.900443333333333,0.0143110924745839,0.819983333333333,0.0142687766996946,0.00673021968087989,0.00671031942089082
0.725,0.873018888888889,0.0130485372511006,0.905393333333333,0.0119467766056107,0.824483333333333,0.0153277544823521,0.00561832936073558,0.00720833542680467
0.75,0.870566111111111,0.0126331631045254,0.903346666666667,0.0118103909051874,0.824646666666667,0.0147160417591644,0.00555418990200385,0.0069206592053035
0.775,0.865525,0.0141656171010799,0.90085,0.0130378427980854,0.821216666666667,0.015729262940255,0.006131435902027,0.00739715679947184
0.8,0.86565,0.0122352319300919,0.902613333333333,0.0127062768451017,0.822173333333333,0.0134853671228032,0.00597550708623301,0.00634189761368442
0.825,0.862074444444444,0.0144361321204904,0.900796666666667,0.0147821766707896,0.819676666666667,0.015225085546067,0.00695176112743863,0.00716005228581958
0.85,0.862562777777778,0.0119447776973915,0.90247,0.0118301237350337,0.820793333333333,0.0125319160362743,0.00556346985599943,0.00589350869587753
0.875,0.861730555555556,0.0122281489244078,0.904716666666667,0.0140414922906052,0.818146666666667,0.0122314104787163,0.0066034321230883,0.00575218696091685
0.9,0.858784444444444,0.0130613721778114,0.90163,0.013975746232621,0.8144,0.0142454832527173,0.00657251307101933,0.0066993649800918
0.925,0.857738333333333,0.014278945294931,0.90303,0.0137446202641941,0.811596666666667,0.0168238845679,0.00646381916492993,0.00791193539059456
0.95,0.856812222222222,0.013662801481275,0.904053333333333,0.0124709796460957,0.80931,0.0168567667779707,0.00586485153408571,0.00792739923430613
0.975,0.849725,0.0135834188347919,0.898776666666667,0.0134851561645244,0.799446666666667,0.0160927212789174,0.00634179840423813,0.00756808396442378


==> data/standard/mnist_fgm_fgm_old.csv <==
Epsilon,CleanTrainAvg,CleanTrainSTDV,CleanTestAvg,CleanTestSTDV,AdvTestAvg,AdvTestSTDV
0,0.922488888888889,0.0113641992917576,0.92403,0.0123392882486292,0.426703333333333,0.03342121444102
0.025,0.920818888888889,0.0110632721678546,0.922,0.0105541624408376,0.406776666666667,0.0491335315191187
0.05,0.921086666666667,0.00953189182092536,0.920543333333333,0.0103659816087356,0.41103,0.0450609789905435
0.075,0.917736666666667,0.0100855577483739,0.917273333333333,0.0103805498935246,0.414686666666667,0.0517587755899878
0.1,0.917984444444445,0.00856892377498819,0.917006666666667,0.00964683022206432,0.43682,0.0729031213560042
0.125,0.906574444444444,0.00975521938432298,0.90804,0.0105966683118018,0.460693333333333,0.0596905868702892
0.15,0.900142222222222,0.0112089461511173,0.903916666666667,0.0115630232096596,0.474956666666667,0.0769805603913152
0.175,0.894797222222222,0.0130773751594127,0.89937,0.0135710683644186,0.520226666666667,0.0462138800864381
0.2,0.893855,0.0121177367153874,0.898973333333333,0.0127706272179651,0.523223333333333,0.0544163114702107
0.225,0.894918333333333,0.0123104185620317,0.9014,0.0121374598262768,0.546133333333333,0.0394784736920954
0.25,0.892539444444444,0.0137993895162689,0.898676666666667,0.0136966566102407,0.559173333333333,0.0557215672560568
0.275,0.8926,0.0129342760943275,0.900876666666667,0.0130098022284349,0.588563333333333,0.034636362030569
0.3,0.892332777777778,0.0136467681628256,0.90049,0.014413220703038,0.615216666666667,0.032108942607976
0.325,0.886249444444445,0.0138306745009772,0.893576666666667,0.0146957813166142,0.644856666666667,0.0267121912414452
0.35,0.885706111111111,0.014516649500058,0.89586,0.0159189022321221,0.665436666666667,0.019302018535382
0.375,0.885271666666667,0.0136731622844987,0.896503333333333,0.0144659048212979,0.68563,0.0275767537035741
0.4,0.887377222222222,0.0160389692363155,0.899143333333333,0.0162710592100235,0.70334,0.0203038403026246
0.425,0.883361111111111,0.0137423802177254,0.895453333333333,0.0137811398691093,0.726283333333333,0.0170976320871782
0.45,0.885602777777778,0.013089713345454,0.89934,0.0140866677002246,0.742386666666667,0.0127095059003049
0.475,0.885992222222222,0.0142028778135441,0.901616666666667,0.0137199347372866,0.75439,0.016428451980718
0.5,0.877923888888889,0.0128362809596907,0.895243333333333,0.0120739298328753,0.763113333333333,0.01421870388713
0.525,0.877887222222222,0.0155854188679647,0.89657,0.0144653724459483,0.77807,0.0142731759508575
0.55,0.88225,0.0135619346996266,0.901466666666667,0.0141395101445006,0.794216666666667,0.0121769449578187
0.575,0.88113,0.014674107569123,0.9012,0.0137905264834108,0.800146666666667,0.0134437713646784
0.6,0.873347222222222,0.015032550941318,0.89609,0.0147923174375219,0.798876666666667,0.0166773991880677
0.625,0.877071666666667,0.0141728175626033,0.901036666666667,0.0146848851059418,0.80978,0.0152690672207933
0.65,0.873452777777778,0.014014042685857,0.89925,0.0138263553928096,0.814006666666667,0.014277035656131
0.675,0.868157777777778,0.0145020904381179,0.89511,0.0156762581302273,0.81281,0.0132985700553571
0.7,0.871251111111111,0.0136866499077035,0.900443333333333,0.0143110924745839,0.819983333333333,0.0142687766996946
0.725,0.873018888888889,0.0130485372511006,0.905393333333333,0.0119467766056107,0.824483333333333,0.0153277544823521
0.75,0.870566111111111,0.0126331631045254,0.903346666666667,0.0118103909051874,0.824646666666667,0.0147160417591644
0.775,0.865525,0.0141656171010799,0.90085,0.0130378427980854,0.821216666666667,0.015729262940255
0.8,0.86565,0.0122352319300919,0.902613333333333,0.0127062768451017,0.822173333333333,0.0134853671228032
0.825,0.862074444444444,0.0144361321204904,0.900796666666667,0.0147821766707896,0.819676666666667,0.015225085546067
0.85,0.862562777777778,0.0119447776973915,0.90247,0.0118301237350337,0.820793333333333,0.0125319160362743
0.875,0.861730555555556,0.0122281489244078,0.904716666666667,0.0140414922906052,0.818146666666667,0.0122314104787163
0.9,0.858784444444444,0.0130613721778114,0.90163,0.013975746232621,0.8144,0.0142454832527173
0.925,0.857738333333333,0.014278945294931,0.90303,0.0137446202641941,0.811596666666667,0.0168238845679
0.95,0.856812222222222,0.013662801481275,0.904053333333333,0.0124709796460957,0.80931,0.0168567667779707
0.975,0.849725,0.0135834188347919,0.898776666666667,0.0134851561645244,0.799446666666667,0.0160927212789174


==> data/standard/mnist_fgm_pgd.csv <==
Epsilon,Train,CleanTest,AdvTest
0,0.930233333333333,0.9366,0.4019
0.025,0.92975,0.9341,0.4169
0.05,0.92925,0.9285,0.4668
0.075,0.9271,0.9296,0.4826
0.1,0.921766666666667,0.9232,0.5168
0.125,0.914016666666667,0.9159,0.5032
0.15,0.909,0.9113,0.5537
0.175,0.9085,0.9149,0.56
0.2,0.906266666666667,0.9098,0.5467
0.225,0.906266666666667,0.9166,0.5296
0.25,0.900783333333333,0.9064,0.5857
0.275,0.900083333333333,0.9091,0.5993
0.3,0.90495,0.9092,0.5723
0.325,0.901716666666667,0.9149,0.6228
0.35,0.9019,0.9104,0.6607
0.375,0.904316666666667,0.9133,0.6458
0.4,0.896066666666667,0.9037,0.6845
0.425,0.8981,0.9072,0.6649
0.45,0.900883333333333,0.913,0.6965
0.475,0.894266666666667,0.9033,0.7156
0.5,0.896816666666667,0.9124,0.7428
0.525,0.897166666666667,0.911,0.757
0.55,0.8919,0.9115,0.763
0.575,0.887583333333333,0.9091,0.7839
0.6,0.886016666666667,0.908,0.782
0.625,0.8853,0.9064,0.8088
0.65,0.890533333333333,0.92,0.8057
0.675,0.8866,0.9076,0.8039
0.7,0.886816666666667,0.9119,0.808
0.725,0.88705,0.9142,0.7805
0.75,0.888883333333333,0.912,0.8082
0.775,0.8863,0.9147,0.801
0.8,0.89075,0.9172,0.7781
0.825,0.885116666666667,0.9126,0.7638
0.85,0.886666666666667,0.9168,0.7428
0.875,0.886266666666667,0.9129,0.7099
0.9,0.886666666666667,0.905,0.662
0.925,0.891616666666667,0.9114,0.6748
0.95,0.88985,0.907,0.711
0.975,0.891083333333333,0.9102,0.6694


==> data/standard/mnist_pgd_fgm.csv <==
Epsilon,Train,CleanTest,AdvTest
0,0.93485,0.9342,0.3958
0.025,0.929266666666667,0.9326,0.3184
0.05,0.929666666666667,0.929,0.2756
0.075,0.925716666666667,0.9273,0.3435
0.1,0.919733333333333,0.9196,0.4297
0.125,0.912283333333333,0.9126,0.4359
0.15,0.911416666666667,0.9097,0.4201
0.175,0.906566666666667,0.91,0.3313
0.2,0.90435,0.9089,0.374
0.225,0.905766666666667,0.9157,0.3342
0.25,0.901016666666667,0.9102,0.4175
0.275,0.899683333333333,0.9057,0.4913
0.3,0.899016666666667,0.9112,0.3742
0.325,0.899716666666667,0.9122,0.5071
0.35,0.8993,0.9142,0.4918
0.375,0.897683333333333,0.9155,0.5205
0.4,0.8979,0.9111,0.5401
0.425,0.89765,0.917,0.5225
0.45,0.894866666666667,0.9098,0.5315
0.475,0.8978,0.9116,0.559
0.5,0.894633333333333,0.9082,0.5131
0.525,0.891016666666667,0.905,0.5733
0.55,0.888483333333333,0.9155,0.6183
0.575,0.892266666666667,0.9058,0.6253
0.6,0.88975,0.9196,0.6357
0.625,0.889383333333333,0.9068,0.6432
0.65,0.886933333333333,0.907,0.6672
0.675,0.889716666666667,0.915,0.6832
0.7,0.881,0.9108,0.6538
0.725,0.8799,0.9168,0.6249
0.75,0.878083333333333,0.9092,0.6836
0.775,0.8797,0.9156,0.6943
0.8,0.8805,0.9189,0.6788
0.825,0.875066666666667,0.9144,0.666
0.85,0.87105,0.9139,0.6796
0.875,0.871016666666667,0.9084,0.6707
0.9,0.874216666666667,0.9148,0.642
0.925,0.870166666666667,0.9147,0.6227
0.95,0.870316666666667,0.9163,0.648
0.975,0.86235,0.9088,0.6328


==> data/standard/mnist_pgd_pgd.csv <==
Epsilon,Train,CleanTest,AdvTest
0,0.93065,0.937,0.3722
0.025,0.928066666666667,0.9297,0.3692
0.05,0.9303,0.9306,0.3405
0.075,0.927316666666667,0.923,0.2675
0.1,0.916333333333333,0.9231,0.3952
0.125,0.910366666666667,0.9133,0.3599
0.15,0.9074,0.9083,0.3968
0.175,0.906166666666667,0.9053,0.4044
0.2,0.906533333333333,0.9112,0.4399
0.225,0.909116666666667,0.9105,0.4111
0.25,0.89935,0.9059,0.3757
0.275,0.90275,0.9137,0.4275
0.3,0.902466666666667,0.9191,0.3947
0.325,0.900533333333333,0.9039,0.4558
0.35,0.898483333333333,0.9043,0.4651
0.375,0.899266666666667,0.9148,0.4904
0.4,0.900833333333333,0.9188,0.4549
0.425,0.8998,0.9107,0.4384
0.45,0.893866666666667,0.9111,0.4811
0.475,0.894683333333333,0.9133,0.4874
0.5,0.894966666666667,0.9163,0.5065
0.525,0.8958,0.9095,0.4834
0.55,0.890983333333333,0.9116,0.5787
0.575,0.88695,0.9065,0.6138
0.6,0.8924,0.9171,0.6635
0.625,0.88895,0.9102,0.7261
0.65,0.888566666666667,0.914,0.7778
0.675,0.889716666666667,0.9156,0.782
0.7,0.888416666666667,0.912,0.7793
0.725,0.88685,0.9143,0.8117
0.75,0.886883333333333,0.9114,0.8141
0.775,0.887633333333333,0.9089,0.8345
0.8,0.888016666666667,0.9116,0.8285
0.825,0.883066666666667,0.9067,0.8201
0.85,0.8805,0.9055,0.8431
0.875,0.884933333333333,0.9118,0.8611
0.9,0.888983333333333,0.9058,0.8715
0.925,0.8913,0.9147,0.8715
0.95,0.890783333333333,0.9046,0.8812
0.975,0.893183333333333,0.9108,0.8793


==> justification_scope.txt <==
Justification:

The submitted article is a short paper with classic elements of a research article. We list an hypothesis: can adversarial attacks be transferred from supervised methods to unsupervised methods? We perform an investigation on adversarial examples, mitigation strategies and transferability. We provide a solution: an adversarial training algorithm for k-means clustering algorithms and unsupervised methods in general (algorithm 1 in manuscript). We perform experiments to validate our training algorithm, and present a surprising result on the feasability of transferring attacks from supervised methods to unsupervised methods. We also provide insights into potential defence mechanisms.

Scope:

The scope of this manuscript is directed towards computational intelligence, security, robustness and reliabiliy of machine learning systems. We expect it to be of interest to computer scientists, mathematicians, data scientists, software engineers and professionals in cyber security. Beyond these experts, the article should also contribute to the growing awareness of the security risks in machine learning. 

Contributions:

The key contributions of this paper are threefold. Firstly, we introduce an unsupervised adversarial training method and demonstrate its effectiveness in enhancing the robustness of unsupervised models against adversarial attacks. Secondly, we apply and validate this training method with k-means clustering. Finally, we highlight the effectiveness of transferability by utilising a supervised model in targeting an unsupervised model, with both trained on different datasets.

==> previous_submission_letter.txt <==
Attached is the arXiv version of the submitted manuscript. Link to preprint: https://arxiv.org/abs/2312.09533

It is unclear whether such a preprint is considered to be a publication. The IEEE publication policy considers them to be unpublished work*, however we list the arXiv version here for brevity. Minor changes have been made to the abstract in the submitted manuscript compared to the preprint.

*The IEEE recognizes that many authors share their unpublished articles on public sites. Once articles have been accepted for publication by IEEE, authors are required to post an IEEE copyright notice on their preprints. Upon publication, authors must replace the preprints with either 1) the full citation to the IEEE works with Digital Object Identifiers (DOI) or 2) the accepted versions only (not the IEEE-published versions) with the DOI. IEEE journals will make available to each author the accepted version of the article that the author can post that includes the DOI, IEEE copyright notice, and a notice indicating the article has been accepted for publication by IEEE. IEEE conference authors are free to post their own version of their articles, as accepted by an IEEE conference.
